MUGEN: A Unified Framework for Efficient Motion Understanding and Generation

Grounding human motion in language, and language in motion, is a central step toward physical AI systems that can understand, generate, and communicate human behavior. Unified motion--language systems first coupled the two directions through a shared discrete motion codebook, but quantization limits generation quality. The strongest generators buy quality back at growing cost: stacked residual codebooks enlarge the representation; masked decoding stages, long autoregressive rollouts, and denoising chains of tens to hundreds of steps stretch inference; even the continuous-latent designs among them reach their latent only through an iterative diffusion head; and none of this decoding machinery serves understanding. We therefore propose MUGEN, a unified motion--language framework that pays neither cost: no codebook, one draw. A single adaptive-length autoencoder compresses any-length motion into a few continuous latent slots, the system's only motion representation: the language model generates them for text-to-motion and reads them back for motion understanding. Depth-routed hidden states let each slot read from the transformer depth it needs, and a calibrated head predicts a joint distribution over the full latent set, so a single draw carries the text-conditional, cross-slot variation a description permits. At a decoding cost of K language-model steps, one draw, and one decoder pass, MUGEN leads language-model baselines on FID on HumanML3D while raising retrieval precision above the real-motion reference under the standard evaluator, achieves the best CIDEr and BLEU@4 scores, and surpasses the discrete-token state of the art on every retrieval and alignment metric on SnapMoGen.

==> case-studies/understanding/m2t_cases_selected.csv <==
file_name,mugen_text,mgpt3_text,gt_text
014457,a person swings a golf club.,a man holds both hands together near his groin and then simultaneously lifts them up in front of him.,the person swings a golf club
M011534,a person is sweeping the floor.,"a person uses a hammer to swing an object, while holding it in its hands.",a person sweeping the floor
009314,a person throws something with their right hand.,a person reaches right hand up and swings it in front of them,a person underhand throws something with their right hand.
M005854,a person walks in a counterclockwise circle.,person stressed out and pacing.,a person walks in a circle counterclockwise.
001285,a person is acting like a chicken.,a person bends over and rubs their hands together.,the person is acting like a human chicken.
M010388,a person is lifting a dumbbell with their left hand.,a person bends their arm at the elbow repeatedly,the person is lifting a dumbbell with the left hand.
000021,a person walks in a circle,a man walks forward in an oval pattern,person is walking normally in a circle
007549,a person throws something with their right hand.,"a person throws something, then catches it with both hands.",a person throws something with their right hand. 
M009768,"a person steps to the left, then steps back to the right.",a person slightly moved forward and return,a person side steps to the left and then to the right.
009579,a person walks forward slowly.,a person standing up takes six steps forward.,the person is walking forward slowly.
012300,a person is dancing the waltz.,a person is dancing with a box step.,the person is dancing the waltz.

